Power sector effects of alternative options for de-fossilizing heavy-duty vehicles -- go electric, and charge smartly

Various options are discussed to de-fossilize heavy-duty vehicles (HDV), including battery-electric vehicles (BEV), electric road systems (ERS), and indirect electrification via hydrogen fuel cells or e-fuels. We investigate their power sector implications in future scenarios of Germany with high renewable energy shares, using an open-source capacity expansion model and route-based truck traffic data. Power sector costs are lowest for flexibly charged BEV that also carry out vehicle-to-grid operations, and highest for e-fuels. If BEV and ERS-BEV are not optimally charged, power sector costs increase, but are still substantially lower than in scenarios with hydrogen or e-fuels. This is because indirect electrification is less energy efficient, which outweighs potential flexibility benefits. BEV and ERS-BEV favor solar photovoltaic energy, while hydrogen and e-fuels favor wind power and increase fossil electricity generation. Results remain qualitatively robust in sensitivity analyses.

==> old/script.txt <==
In terminal or command line:
if only one reference:

pdflatex -shell-escape -synctex=1 -interaction=nonstopmode -file-line-error ".tex file here"
bibtex ".tex file here"
pdflatex -shell-escape -synctex=1 -interaction=nonstopmode -file-line-error ".tex file here"
pdflatex -shell-escape -synctex=1 -interaction=nonstopmode -file-line-error ".tex file here"



if more than one reference: eg. Chapter references
Hint: Include in the .tex file the following

\usepackage{bibunits}
\begin{document}
    \begin{bibunit}
        \putbib
    \end{bibunit}
\end{document}



pdflatex -shell-escape -synctex=1 -interaction=nonstopmode -file-line-error ".tex file here"
bibtex bu1
bibtex bu2
pdflatex -shell-escape -synctex=1 -interaction=nonstopmode -file-line-error ".tex file here"
pdflatex -shell-escape -synctex=1 -interaction=nonstopmode -file-line-error ".tex file here"
